EDEN: Multimodal Synthetic Dataset of Enclosed GarDEN Scenes

Multimodal large-scale datasets for outdoor scenes are mostly designed for urban driving problems. The scenes are highly structured and semantically different from scenarios seen in nature-centered scenes such as gardens or parks. To promote machine learning methods for nature-oriented applications, such as agriculture and gardening, we propose the multimodal synthetic dataset for Enclosed garDEN scenes (EDEN). The dataset features more than 300K images captured from more than 100 garden models. Each image is annotated with various low/high-level vision modalities, including semantic segmentation, depth, surface normals, intrinsic colors, and optical flow. Experimental results on the state-of-the-art methods for semantic segmentation and monocular depth prediction, two important tasks in computer vision, show positive impact of pre-training deep networks on our dataset for unstructured natural scenes. The dataset and related materials will be available at https://lhoangan.github.io/eden.

==> Images/label_bp_111.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'label_bp_111.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{395.79734167bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.85338783)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{label_bp_111.pdf}}%
     \put(0.18570659,0.0942194){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize void\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{label_bp_111.pdf}}%
    \put(0.26773205,0.07945887){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize grass\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{label_bp_111.pdf}}%
    \put(0.34975749,0.05775031){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize ground\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{label_bp_111.pdf}}%
    \put(0.43178294,0.01959552){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize pavement\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{label_bp_111.pdf}}%
    \put(0.51380839,0.06850786){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize hedge\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{label_bp_111.pdf}}%
    \put(0.59583383,0.05844511){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize topiary\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{label_bp_111.pdf}}%
    \put(0.67785928,0.06972376){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize flower\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{label_bp_111.pdf}}%
    \put(0.75988472,0.04118565){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize obstacle\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{label_bp_111.pdf}}%
    \put(0.84191017,0.09631566){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize tree\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{label_bp_111.pdf}}%
   \put(0.92393561,-0.00229462){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize background\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{label_bp_111.pdf}}%
   \put(0.03455643,0.26391341){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{label_bp_111.pdf}}%
    \put(0.03455643,0.3767552){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{label_bp_111.pdf}}%
   \put(0.03455643,0.48959701){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{3}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{label_bp_111.pdf}}%
    \put(0.03455643,0.6024388){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{4}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{label_bp_111.pdf}}%
   \put(0.03455643,0.71528058){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{5}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{label_bp_111.pdf}}%
   \put(0.03455643,0.82812238){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{6}$\end{tabular}}}}%
    \put(0.01919582,0.50154924){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize Number of pixels per image\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{label_bp_111.pdf}}%
  \end{picture}%
\endgroup%


==> Images/label_bp_121.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'label_bp_121.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{201.00461899bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.68040235)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{label_bp_121.pdf}}%
    \put(0.27757444,0.18552706){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize void\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{label_bp_121.pdf}}%
     \put(0.35099081,0.1564621){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize grass\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{label_bp_121.pdf}}%
    \put(0.42440713,0.11371592){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize ground\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{label_bp_121.pdf}}%
     \put(0.4978235,0.03858546){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize pavement\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{label_bp_121.pdf}}%
    \put(0.57123982,0.13489857){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize hedge\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{label_bp_121.pdf}}%
      \put(0.64465615,0.115084){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize topiary\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{label_bp_121.pdf}}%
     \put(0.7180725,0.13729278){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize flower\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{label_bp_121.pdf}}%
    \put(0.79148886,0.08109848){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize obstacle\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{label_bp_121.pdf}}%
    \put(0.86490522,0.18965473){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize tree\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{label_bp_121.pdf}}%
   \put(0.93832154,-0.00451832){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize background\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{label_bp_121.pdf}}%
    \put(0.06804493,0.51967077){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{label_bp_121.pdf}}%
    \put(0.06804493,0.74186705){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{label_bp_121.pdf}}%
    \put(0.06804493,0.96406339){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{3}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{label_bp_121.pdf}}%
    \put(0.06804493,1.18625967){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{4}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{label_bp_121.pdf}}%
    \put(0.06804493,1.40845595){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{5}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{label_bp_121.pdf}}%
    \put(0.06804493,1.63065225){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{6}$\end{tabular}}}}%
    \put(0.03779842,0.98759847){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize Number of pixels per image\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{label_bp_121.pdf}}%
  \end{picture}%
\endgroup%


==> Images/labels_121.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'labels_121.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{235.49797041bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.37273309)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{labels_121.pdf}}%
    \put(0.26078684,0.15835294){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize void\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{labels_121.pdf}}%
    \put(0.33654334,0.13354514){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize grass\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{labels_121.pdf}}%
    \put(0.41229985,0.09705995){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize ground\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{labels_121.pdf}}%
    \put(0.48805635,0.03293387){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize pavement\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{labels_121.pdf}}%
    \put(0.56381286,0.11513999){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize hedge\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{labels_121.pdf}}%
    \put(0.63956936,0.09822769){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize topiary\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{labels_121.pdf}}%
    \put(0.71532586,0.11718353){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize flower\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{labels_121.pdf}}%
    \put(0.79108237,0.06922001){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize obstacle\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{labels_121.pdf}}%
    \put(0.86683887,0.16187606){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize tree\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{labels_121.pdf}}%
   \put(0.94259537,-0.00385652){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize background\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{labels_121.pdf}}%
    \put(0.07718686,0.4064425){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} \scriptsize $10^{9 }$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{labels_121.pdf}}%
    \put(0.05807841,0.92371387){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{10}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{labels_121.pdf}}%
    \put(0.03226209,0.82449057){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize Number of pixels\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{labels_121.pdf}}%
  \end{picture}%
\endgroup%


==> Images/labels_noxlabel.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'labels.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{438.61858507bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43127643)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{labels.pdf}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{labels.pdf}}%
    \put(0.04144225,0.17776727){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{9 }$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{labels.pdf}}%
    \put(0.03118277,0.31080493){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize $10^{10}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{labels.pdf}}%
    \put(0.01732178,0.28979816){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize Number of pixels\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{labels.pdf}}%
  \end{picture}%
\endgroup%

